Quasinormal modes of spherically symmetric black hole with cosmological constant and global monopole in bumblebee gravity

This paper studies the scalar, electromagnetic field and Dirac field perturbations of spherically symmetric black hole within the framework of Einstein-bumblebee gravity model with global monopole and cosmological constant. We investigate the effective potentials, greybody factors and quasinormal modes (QNMs) by applying the Klein-Gordon equation, electromagnetic field equation and Dirac equation expressed in Newman-Penrose (NP) formalism. Using the general method of rigorous bound, the greybody factors of scalar, electromagnetic and Dirac field are derived. Applying the sixth order WKB approximation and Pad\'{e} approximation, the QNM frequencies are derived. We also discuss the impact of global monopole $\eta$, cosmological constant $\Lambda$ and Lorentz violation parameter $L$ to the effective potential, greybody factor and QNMs. Increasing the parameter $\eta$ prevents the rise of effective potential for both Schwarzschild-de Sitter (SdS)-like and Schwarzschild-Anti de Sitter (SAdS)-like black holes with global monopole and consequently increases the greybody factors. However, decreasing the parameter $L$ reduces the rise of effective potential for the SAdS-like black hole with global monopole and it increases the greybody factor but increasing the parameter $L$ has an opposite effect for SdS-like black hole with global monopole. It is also shown that the shadow radius increases with increasing the parameter $\eta$ for both dS and AdS cases. Increasing the value of $L$ tends to increase the shadow radius for dS black hole but it has an opposite effect in AdS case. A careful studying is being carried out to investigate how the absorption cross-section gets affected when the parameter $L$ appears into the picture.

==> changelog.txt <==
Change Log
-----------

* elsarticle.dtx

1. Frontmatter: Overfull \hbox has occurred while \output is active

https://tex.stackexchange.com/questions/514218/elsarticle-frontmatter-overfull-hbox-has-occurred-while-output-is-active/515199

2. Footnotes: Updated to use non Arabic footnote numbers. 

https://tex.stackexchange.com/questions/669879/elsarticle-changing-symbol-used-in-fnref

3. Author-affiliation:  Updated for author-wise affiliation coding.
Last author affiliation repeating for all authors problem is fixed.

4. Accent characters in address:  A bug fix. Accented characters in
organisation field showed error. Hence loaded fontenc package.

5. Updated for accent problems in TeXLive 2022. Font encoding T1 used
by default

6. Removed extra space appearing after 'Appendix' label

7. updated for listing author affiliation below author names if
\affiliation command is used immediately after \author (To match
behaviour of \address command)

*  elsarticle-template-harv.tex, \
   elsarticle-template-num-names.tex, \
   elsarticle-template-num.tex

1. Added examples for figures, tables and equations
------------------------------------------------------------------------


==> manifest.txt <==
% Copyright 2007-2024 Elsevier Ltd
%
% This file is part of the 'Elsarticle Bundle'.
% ---------------------------------------------
%
% It may be distributed and/or modified under the
% conditions of the LaTeX Project Public License, either version 1.3
% of this license or (at your option) any later version.
% The latest version of this license is in
%    http://www.latex-project.org/lppl.txt
% and version 1.3 or later is part of all distributions of LaTeX
% version 1999/12/01 or later.
%
% The list of all files belonging to the LaTeX 'Elsarticle Bundle' is
% given in the file `manifest.txt'.
%
% CONTENTS OF THE ELSARTICLE BUNDLE
% ===============================

Directory elsarticle/

elsarticle.dtx
        Main package with driver

elsarticle.ins
  installer for elsarticle.dtx

elsarticle-harv.bst
  bibliographic style for author-year citation

elsarticle-num.bst
  bibliographic style for numbered citation

elsarticle-num-names.bst
  bibliographic style for numbered citation + new natbib options

elsarticle-template-harv.tex
  article template for a document with author-year citation
 
elsarticle-template-num.tex
  article template for a document with numbered citation

changelog.txt
  change log file

manifest.txt
  this file

README
  small readme documentation

Directory elsarticle/doc/

The following files are graphic files needed for creating pdf output
of the documentation from elsdoc.tex:

 1pseperateaug.pdf
 1psingleauthorgroup.pdf
 elstest-1pdoubleblind.pdf
 elstest-1p.pdf
 elstest-3pd.pdf
 elstest-3p.pdf
 elstest-5p.pdf
 jfigs.pdf

elsdoc.tex  -- LaTeX source file of documentation
elsdoc.pdf  -- documentation for elsarticle.cls

The following files are files written out every time elsdoc.tex is
compiled:

 elsdoc.aux
 elsdoc.log
 elsdoc.out
 tmp.tex

Auxiliary packages needed to generate pdf output from elsdoc.tex:

 rvdtx.sty
 pdfwidgets.sty



